Topological features of hydrogenated graphene

Hydrogen adatoms are one of the most the promising proposals for the functionalization of graphene. Hydrogen induces narrow resonances near the Dirac energy, which lead to the formation of magnetic moments. Furthermore, they also create local lattice distortions which enhance the spin-orbit coupling. The combination of magnetism and spin-orbit coupling allows for a rich variety of phases, some of which have non trivial topological features. We analyze the interplay between magnetism and spin-orbit coupling in ordered arrays of hydrogen on graphene monolayers, and classify the different phases that may arise. We extend our model to consider arrays of adsorbates in graphene-like crystals with stronger intrinsic spin-orbit couplings.

==> letter_to_editor.txt <==
Dear Editor,

Please consider the enclosed manuscript “”Topological features of
hydrogenated graphene” for publication in the Physical Review B. In this
work, we explore the topological phases found in honeycomb crystals with
periodic arrays of adsorbates on the top position of a carbon atom. Our
motivation is two-fold: firstly we focus on graphene, where a hydrogen
adatom is known to increase the local Rashba spin orbit (SO) field and
create a local magnetic moment. Secondly for other graphene-like
honeycomb crystals with adatoms, we include also their stronger
intrinsic SO coupling

The interplay of SO couplings and adatom-induced exchange field
generates a rich variety of behaviors, including an unexpected quantum
anomalous Hall state with Chern number C=1, in comparison with usual QAH
in graphene with C=2. We use a one-orbital tight-binding model to study
the band-structure and identify the different topological regimes via a
Berry curvature analysis. We obtain a phase diagram identifying the
trivial insulating, metallic and Quantum-Anomalous Hall phases for
different combinations of the Rashba and Kane-Mele terms at
half-filling.

Finally, we extend our analysis to the  situation in which the Fermi
level is tuned to be at the bottom of the conduction band, and identify
a non-quantized Valley Hall regime with bulk valley currents. This
former regime will give rise to a large non-local signal in realistic
hydrogenated graphene, not relying on SO effects.

We hope that our manuscript will be of interest to the research
community in the field of two-dimensional Dirac materials.

Your sincerely,

L.A. González-Árraga J.L. Lado F. Guinea
